Isogeometric shape optimization for scaffold structures

The development of materials with specific structural properties is of huge practical interest, for example, for medical applications or for the development of light weight structures in aeronautics. In this article, we combine shape optimization and homogenization for the optimal design of the microstructure in scaffolds. Given the current microstructure, we apply the isogeometric boundary element method to compute the effective tensor and to update the microstructure by using the shape gradient in order to match the desired effective tensor. Extensive numerical studies are presented to demonstrate the applicability and feasibility of the approach.

==> highlights.txt <==
-We present an isogeometric boundary element approach for the shape optimization
of scaffold structures
-A covariance function is used as dictionary of possible displacement directions
-Extensive numerical examples in three dimensions are presented


==> toy_results/out.txt <==
Number of deformation functions: 200
Desired Tensor:
0.82    0    0
   0 0.78    0
   0    0 0.74
Initial Functional:      0.00192243
--------------------
Step: 1         Iterations: 1   Functional: 0.00168788          Step Size: 1
Step: 2         Iterations: 1   Functional: 0.00139967          Step Size: 1
Step: 3         Iterations: 1   Functional: 0.00134427          Step Size: 1
Step: 4         Iterations: 1   Functional: 0.0012588           Step Size: 1
Step: 5         Iterations: 1   Functional: 0.00121109          Step Size: 1
Step: 6         Iterations: 2   Functional: 3.38112e-05         Step Size: 0.497562
Step: 7         Iterations: 2   Functional: 1.41376e-05         Step Size: 0.103688
Step: 8         Iterations: 2   Functional: 8.52866e-06         Step Size: 0.0293039

Initial Guess: Toy with scale 0.3


==> toy_results_200/out.txt <==
Number of deformation functions: 200
Desired Tensor:
0.82    0    0
   0 0.78    0
   0    0 0.74
Initial Functional:      0.00192243
--------------------
Step: 1         Iterations: 1   Functional: 0.00168788          Step Size: 1
Step: 2         Iterations: 1   Functional: 0.00139967          Step Size: 1
Step: 3         Iterations: 1   Functional: 0.00134427          Step Size: 1
Step: 4         Iterations: 1   Functional: 0.0012588           Step Size: 1
Step: 5         Iterations: 1   Functional: 0.00121109          Step Size: 1
Step: 6         Iterations: 2   Functional: 3.38112e-05         Step Size: 0.497562
Step: 7         Iterations: 2   Functional: 1.41376e-05         Step Size: 0.103688
Step: 8         Iterations: 2   Functional: 8.52866e-06         Step Size: 0.0293039

Initial Guess: Toy with scale 0.3


==> toy_results_50/out.txt <==
Number of deformation functions: 50
Desired Tensor:
0.82    0    0
   0 0.78    0
   0    0 0.74
Initial Functional:      0.00192243
--------------------
Step: 1         Iterations: 1   Functional: 0.00149205          Step Size: 1
Step: 2         Iterations: 1   Functional: 0.00122668          Step Size: 1
Step: 3         Iterations: 1   Functional: 0.000955055         Step Size: 1
Step: 4         Iterations: 1   Functional: 0.000800773         Step Size: 1
Step: 5         Iterations: 1   Functional: 0.000633208         Step Size: 1
Step: 6         Iterations: 1   Functional: 0.000587877         Step Size: 1
Step: 7         Iterations: 1   Functional: 0.000511685         Step Size: 1
Step: 8         Iterations: 1   Functional: 0.000496737         Step Size: 1
Step: 9         Iterations: 1   Functional: 0.000471501         Step Size: 1
Step: 10        Iterations: 1   Functional: 0.000442372         Step Size: 1
Step: 11        Iterations: 2   Functional: 4.28748e-05         Step Size: 0.493511
Step: 12        Iterations: 2   Functional: 8.09254e-06         Step Size: 0.462223

Initial Guess: Toy with scale 0.3

